Multi-Reference Training with Pseudo-References for Neural Translation and Text Generation

Neural text generation, including neural machine translation, image captioning, and summarization, has been quite successful recently. However, during training time, typically only one reference is considered for each example, even though there are often multiple references available, e.g., 4 references in NIST MT evaluations, and 5 references in image captioning data. We first investigate several different ways of utilizing multiple human references during training. But more importantly, we then propose an algorithm to generate exponentially many pseudo-references by first compressing existing human references into lattices and then traversing them to generate new pseudo-references. These approaches lead to substantial improvements over strong baselines in both machine translation (+1.5 BLEU) and image captioning (+3.1 BLEU / +11.7 CIDEr).

==> rebuttal.txt <==
Response to reviewer #1:

Reply to weakness argument 1: We haven't compared our methods with other work because, to the best of our knowledge, there is no existing work which uses multiple references for training MT systems and there is no work generating more references for image captioning. We run 30 epochs for the multi-reference training phase on machine translation dataset and pick the model with highest BLEU score on dev-set. We choose 30 as the maximum number of epochs because all models converge within 20 epochs. Since the models converge much earlier than 30 iterations, the worse performance of 4 references model is not because of less number of updates.

Reply to weakness argument 2: We have discussed Regina and Lee’s work which uses similar sequence alignment algorithm. Compared with system combination, which is a post-processing method, our algorithm builds lattice for training.

Reply to weakness argument 3: It is true that our algorithm may work poorly on badly aligned references. However, we filter out those references with low BLEU scores from the final dataset. From Figure 5, we can see that the overall BLEU scores of generated references are above 85. Meanwhile, although the generated references of image captioning dataset are worse than those from machine translation dataset in terms of BLEU score, the improvement of image captioning model is still substantial (+3.5 BLEU).

Reply to weakness argument 4: First, we did not reuse the dev sets. As introduced in section 3.1, in both pre-training and multi-reference training settings, we use NIST 2006 as dev set and in multi-reference training setting, use NIST 2002, 2003, 2004, 2005 as training set. Since there is no existing work which performs multi-reference training in machine translation, the improvement is from the single reference model (34.59) to 10 references model (36.05). Thus, it’s +1.5 BLEU improvement.

Reply to weakness argument 5: We simply generate more references because, in this way, we can control the quality of generated references by filtering out references with low BLEU scores.

Reply to weakness argument 6: It is true that there are limited amount of open data set for machine translation which has more than one reference. However, the substantial improvement of BLEU score on image captioning in our experiments shows effectiveness of our framework. Our machine translation experiments also show that this idea is encouraging. In all settings of image captioning, we train models for 100 epochs and find the best model. All models converge earlier than the 100th epoch which implies that the improvement is not because of more updates.

Reply to weakness argument 7: We use the widely used OpenNMT-py, the Pytorch version of OpenNMT.

Reply to question 1: We use learning rate 1.0 in pre-train and learning rate 0.5 in multi-reference training, and both use learning rate decay 0.5. We use COCO official evaluation code in image captioning and multi-bleu.perl script (from moses-smt) in machine translation to calculate BLEU.

Quality of Review #1: (1-5) 1
Helpfulness of Review #1: (1-5) 2



Response to reviewer #2:

Reply to weakness argument 1: We have discussed Regina and Lee’s sequence alignment method in section 2.2. Different from their algorithm which utilizes an external synonyms dictionary to find each word pair's similarity, we use a bidirectional language model to do it.

Quality of Review #2: (1-5) 4
Helpfulness of Review #2: (1-5) 3



Response to reviewer #3:

Reply to weakness argument 1:Besides biology references, we also refer to Regina and Lee’s work which is in NLP domain and related to our method. To sample references for k references experiment, we first traverse the lattice to retrieve k references with highest BLEU scores (including original ones). For all training methods, we use each training example once in one epoch. Sample one method samples one source-reference pair of each training example in each epoch. Uniform uses all source-reference pairs of each training example in each epoch and group them in one batch. Shuffle uses the same amount of training data but shuffles source-reference pairs into different batches.


Reply to question 1: Figure 3 shows a Semantic Substitution Matrix, whose each cell represents similarity score M_{u,v} (u’th word in sentence one, v’th word in sentence two). To calculate the score M_{u,v}, we first feed both two sentences into the bidirectional language model and then use normalized cosine similarity of the word pair's hidden states according to the equation 2.


Quality of Review #3: (1-5) 4
Helpfulness of Review #3: (1-5) 3


Neural text generation including neural machine translation, image captioning, and summarization, has been quite successful in NLP recently. However, during training time, typically only one reference is considered for each example, even though there are often multiple references available, e.g., 4 references in NIST MT evaluations, and 5 references in image captioning data. We first investigate several different ways of utilizing multiple human references during training. But more importantly, we then propose a framework to generate exponential many more pseudo-references by firstly compressing existing human references into lattices and then generate new pseudo-references by traversing through the lattices. These approaches lead to substantial improvements over strong baselines in both machine translation (+1.5 BLEU) and image captioning (+3.1 BLEU / +11.7 CIDEr). 

Neural text generation including neural machine translation, image captioning, and summarization, has been quite successful in NLP recently. However, during training time, typically only one reference is considered for each example, even though there are often multiple references available, e.g., 4 references in NIST MT evaluations, and 5 references in image captioning data. We first investigate several different ways of utilizing multiple human references during training. But more importantly, we then propose a framework to generate exponentially many more pseudo-references by first compressing existing human references into lattices and then traversing them to generate new pseudo-references. These approaches lead to substantial improvements over strong baselines in both machine translation (+1.5 BLEU) and image captioning (+3.1 BLEU / +11.7 CIDEr).

